Gaia view of a stellar sub-structure in front of the Small Magellanic Cloud

Recent observational studies identified a foreground stellar sub-structure traced by red clump (RC) stars (~ 12 kpc in front of the main body) in the eastern regions of the Small Magellanic Cloud (SMC) and suggested that it formed during the formation of the Magellanic Bridge (MB), due to the tidal interaction of the Magellanic Clouds. Previous studies investigated this feature only up to 4.0 deg from the centre of the SMC due to the limited spatial coverage of the data and hence could not find a physical connection with the MB. To determine the spatial extent and properties of this foreground population, we analysed data from the Gaia data release 2 (DR2) of a ~ 314 sq. deg region centred on the SMC, which cover the entire SMC and a significant portion of the MB. We find that the foreground population is present only between 2.5 deg to ~ 5-6 deg from the centre of the SMC in the eastern regions, towards the MB and hence does not fully overlap with the MB in the plane of the sky. The foreground stellar population is found to be kinematically distinct from the stellar population of the main body with ~ 35 km/s slower tangential velocity and moving to the North-West relative to the main body. Though the observed properties are not fully consistent with the simulations, a comparison indicates that the foreground stellar structure is most likely a tidally stripped counterpart of the gaseous MB and might have formed from the inner disc (dominated by stars) of the SMC. A chemical and 3D kinematic study of the RC stars along with improved simulations, including both tidal and hydro-dynamical effects, are required to understand the offset between the foreground structure and MB.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
